Negative sign problem in continuous-time quantum Monte Carlo: optimal choice of single-particle basis for impurity problems

The negative sign problem in quantum Monte Carlo (QMC) simulations of cluster impurity problems is the major bottleneck in cluster dynamical mean field calculations. In this paper we systematically investigate the dependence of the sign problem on the single-particle basis. We explore both the hybridization-expansion and the interaction-expansion variants of continuous-time QMC for three-site and four-site impurity models with baths that are diagonal in the orbital degrees of freedom. We find that the sign problem in these models can be substantially reduced by using a non-trivial single-particle basis. Such bases can be generated by diagonalizing a subset of the intracluster hoppings.

==> rotmat-tetramer-tratio0.5.txt <==
# Graph  1
# Eigenvalues: [-2.5  0.5  0.5  1.5]
0 0 0.5
0 1 0.326924243616
0 2 0.626993252704
0 3 -0.5
1 0 0.5
1 1 -0.626993252704
1 2 0.326924243616
1 3 0.5
2 0 0.5
2 1 -0.326924243616
2 2 -0.626993252704
2 3 -0.5
3 0 0.5
3 1 0.626993252704
3 2 -0.326924243616
3 3 0.5

# Graph  2
# Eigenvalues: [ -2.26556444e+00   3.12029997e-17   5.00000000e-01   1.76556444e+00]
0 0 -0.530102521827
0 1 -1.83177453513e-16
0 2 -0.707106781187
0 3 -0.467965080271
1 0 -0.467965080271
1 1 0.707106781187
1 2 -9.13033754504e-17
1 3 0.530102521827
2 0 -0.530102521827
2 1 2.09996408283e-16
2 2 0.707106781187
2 3 -0.467965080271
3 0 -0.467965080271
3 1 -0.707106781187
3 2 2.97274683168e-16
3 3 0.530102521827

# Graph  3
# Eigenvalues: [-2.08113883 -0.20710678  1.08113883  1.20710678]
0 0 0.413452607315
0 1 0.653281482438
0 2 -0.573634850322
0 3 -0.270598050073
1 0 0.573634850322
1 1 0.270598050073
1 2 0.413452607315
1 3 0.653281482438
2 0 0.573634850322
2 1 -0.270598050073
2 2 0.413452607315
2 3 -0.653281482438
3 0 0.413452607315
3 1 -0.653281482438
3 2 -0.573634850322
3 3 0.270598050073

# Graph  4
# Eigenvalues: [ -2.00000000e+00  -1.01543948e-16  -3.20297600e-17   2.00000000e+00]
0 0 0.5
0 1 0.465634072254
0 2 0.532151210424
0 3 0.5
1 0 0.5
1 1 -0.532151210424
1 2 0.465634072254
1 3 -0.5
2 0 0.5
2 1 -0.465634072254
2 2 -0.532151210424
2 3 0.5
3 0 0.5
3 1 0.532151210424
3 2 -0.465634072254
3 3 -0.5

# Graph  5
# Eigenvalues: [-1.5 -0.5  0.5  1.5]
0 0 -0.5
0 1 0.5
0 2 -0.5
0 3 0.5
1 0 -0.5
1 1 0.5
1 2 0.5
1 3 -0.5
2 0 -0.5
2 1 -0.5
2 2 -0.5
2 3 -0.5
3 0 -0.5
3 1 -0.5
3 2 0.5
3 3 0.5

# Graph  6
# Eigenvalues: [-1.7469796  -0.05495813  0.5         1.30193774]
0 0 0.52112088917
0 1 0.231920613924
0 2 0.707106781187
0 3 0.417906505941
1 0 0.649827119866
1 1 -0.103214383228
1 2 8.24535752175e-17
1 3 -0.753041503094
2 0 0.52112088917
2 1 0.231920613924
2 2 -0.707106781187
2 3 0.417906505941
3 0 0.185985892017
3 1 -0.939027395111
3 2 -4.87890977618e-18
3 3 0.289200275245

# Graph  7
# Eigenvalues: [-1.87050845 -0.43093792  0.8616186   1.43982778]
0 0 -0.320319295591
0 1 0.736769974137
0 2 0.382656398293
0 3 0.456223229273
1 0 -0.599159949931
1 1 0.317502121606
1 2 -0.32970386885
1 3 -0.65688287848
2 0 -0.568397895857
2 1 -0.362983525703
2 2 -0.462813863905
2 3 0.575300025578
3 0 -0.464033118706
3 1 -0.473925487872
3 2 0.728472900723
3 3 -0.171450079036

# Graph  8
# Eigenvalues: [-1.20710678 -0.20710678  0.20710678  1.20710678]
0 0 -0.653281482438
0 1 -0.270598050073
0 2 0.270598050073
0 3 -0.653281482438
1 0 -0.653281482438
1 1 0.270598050073
1 2 0.270598050073
1 3 0.653281482438
2 0 -0.270598050073
2 1 -0.653281482438
2 2 -0.653281482438
2 3 0.270598050073
3 0 -0.270598050073
3 1 0.653281482438
3 2 -0.653281482438
3 3 -0.270598050073

# Graph  9
# Eigenvalues: [-1.28077641 -0.78077641  0.78077641  1.28077641]
0 0 0.435162146494
0 1 -0.557345410189
0 2 0.557345410189
0 3 -0.435162146494
1 0 0.557345410189
1 1 -0.435162146494
1 2 -0.435162146494
1 3 0.557345410189
2 0 0.435162146494
2 1 0.557345410189
2 2 0.557345410189
2 3 0.435162146494
3 0 0.557345410189
3 1 0.435162146494
3 2 -0.435162146494
3 3 -0.557345410189

# Graph  10
# Eigenvalues: [-1.61803399 -0.61803399  0.61803399  1.61803399]
0 0 -0.37174803446
0 1 0.601500955008
0 2 0.601500955008
0 3 -0.37174803446
1 0 -0.601500955008
1 1 0.37174803446
1 2 -0.37174803446
1 3 0.601500955008
2 0 -0.601500955008
2 1 -0.37174803446
2 2 -0.37174803446
2 3 -0.601500955008
3 0 -0.37174803446
3 1 -0.601500955008
3 2 0.601500955008
3 3 0.37174803446

# Graph  11
# Eigenvalues: [-1.68614066  0.          0.5         1.18614066]
0 0 -0.541774320164
0 1 0.0
0 2 -0.707106781187
0 3 -0.454401349042
1 0 -0.642620550576
1 1 0.0
1 2 -3.86219918894e-16
1 3 0.766184591321
2 0 -0.541774320164
2 1 0.0
2 2 0.707106781187
2 3 -0.454401349042
3 0 0.0
3 1 1.0
3 2 0.0
3 3 -0.0

# Graph  12
# Eigenvalues: [ -1.50000000e+00   0.00000000e+00   6.07153217e-17   1.50000000e+00]
0 0 0.471404520791
0 1 0.0
0 2 0.7453559925
0 3 -0.471404520791
1 0 0.707106781187
1 1 0.0
1 2 -1.87350135405e-16
1 3 0.707106781187
2 0 0.471404520791
2 1 -0.4472135955
2 2 -0.596284794
2 3 -0.471404520791
3 0 0.235702260396
3 1 0.894427191
3 2 -0.298142397
3 3 -0.235702260396

# Graph  13
# Eigenvalues: [-0.5 -0.5  0.5  0.5]
0 0 -0.707106781187
0 1 -0.0
0 2 0.0
0 3 -0.707106781187
1 0 0.0
1 1 -0.707106781187
1 2 -0.707106781187
1 3 0.0
2 0 -0.707106781187
2 1 0.0
2 2 0.0
2 3 0.707106781187
3 0 -0.0
3 1 -0.707106781187
3 2 0.707106781187
3 3 0.0

# Graph  14
# Eigenvalues: [-1. -1.  1.  1.]
0 0 -0.707106781187
0 1 -0.0
0 2 0.0
0 3 -0.707106781187
1 0 -0.707106781187
1 1 -0.0
1 2 0.0
1 3 0.707106781187
2 0 -0.0
2 1 -0.707106781187
2 2 -0.707106781187
2 3 0.0
3 0 -0.0
3 1 -0.707106781187
3 2 0.707106781187
3 3 0.0

# Graph  15
# Eigenvalues: [ -1.41421356e+00  -6.07153217e-18   0.00000000e+00   1.41421356e+00]
0 0 -0.5
0 1 -0.707106781187
0 2 0.0
0 3 0.5
1 0 -0.707106781187
1 1 -4.85722573274e-17
1 2 0.0
1 3 -0.707106781187
2 0 -0.5
2 1 0.707106781187
2 2 0.0
2 3 0.5
3 0 0.0
3 1 0.0
3 2 1.0
3 3 0.0

# Graph  16
# Eigenvalues: [-1.11803399  0.          0.          1.11803399]
0 0 -0.707106781187
0 1 0.0
0 2 0.0
0 3 0.707106781187
1 0 -0.632455532034
1 1 -0.4472135955
1 2 0.0
1 3 -0.632455532034
2 0 -0.316227766017
2 1 0.894427191
2 2 0.0
2 3 -0.316227766017
3 0 0.0
3 1 0.0
3 2 1.0
3 3 0.0

# Graph  17
# Eigenvalues: [-0.5  0.   0.   0.5]
0 0 -0.707106781187
0 1 0.0
0 2 0.0
0 3 -0.707106781187
1 0 0.0
1 1 1.0
1 2 0.0
1 3 0.0
2 0 -0.707106781187
2 1 0.0
2 2 0.0
2 3 0.707106781187
3 0 -0.0
3 1 0.0
3 2 1.0
3 3 0.0

# Graph  18
# Eigenvalues: [-1.  0.  0.  1.]
0 0 -0.707106781187
0 1 0.0
0 2 0.0
0 3 -0.707106781187
1 0 -0.707106781187
1 1 0.0
1 2 0.0
1 3 0.707106781187
2 0 -0.0
2 1 1.0
2 2 0.0
2 3 0.0
3 0 -0.0
3 1 0.0
3 2 1.0
3 3 0.0

# Graph  19
# Eigenvalues: [ 0.  0.  0.  0.]
0 0 1.0
0 1 0.0
0 2 0.0
0 3 0.0
1 0 0.0
1 1 1.0
1 2 0.0
1 3 0.0
2 0 0.0
2 1 0.0
2 2 1.0
2 3 0.0
3 0 0.0
3 1 0.0
3 2 0.0
3 3 1.0



==> rotmat-tetramer-tratio1.0.txt <==
# Graph 1
# Eigenvalues: [-3.  1.  1.  1.]
0 0 -0.5
0 1 -0.866025403784
0 2 0.0
0 3 0.0
1 0 -0.5
1 1 0.288675134595
1 2 -0.57735026919
1 3 -0.57735026919
2 0 -0.5
2 1 0.288675134595
2 2 0.788675134595
2 3 -0.211324865405
3 0 -0.5
3 1 0.288675134595
3 2 -0.211324865405
3 3 0.788675134595

# Graph 2
# Eigenvalues: [ -2.56155281e+00   5.13911830e-17   1.00000000e+00   1.56155281e+00]
0 0 0.557345410189
0 1 0.0
0 2 -0.707106781187
0 3 0.435162146494
1 0 0.557345410189
1 1 -6.40884929088e-17
1 2 0.707106781187
1 3 0.435162146494
2 0 0.435162146494
2 1 -0.707106781187
2 2 5.88992830203e-17
2 3 -0.557345410189
3 0 0.435162146494
3 1 0.707106781187
3 2 5.88992830203e-17
3 3 -0.557345410189

# Graph 3
# Eigenvalues: [ -2.00000000e+00  -1.01543948e-16  -3.20297600e-17   2.00000000e+00]
0 0 0.5
0 1 0.465634072254
0 2 0.532151210424
0 3 0.5
1 0 0.5
1 1 -0.532151210424
1 2 0.465634072254
1 3 -0.5
2 0 0.5
2 1 -0.465634072254
2 2 -0.532151210424
2 3 0.5
3 0 0.5
3 1 0.532151210424
3 2 -0.465634072254
3 3 -0.5

# Graph 4
# Eigenvalues: [-2.17008649 -0.31110782  1.          1.4811943 ]
0 0 -0.611628457355
0 1 -0.253622791097
0 2 1.35973995551e-16
0 3 0.749390492326
1 0 -0.522720725644
1 1 0.368160355898
1 2 0.707106781187
1 3 -0.302028136648
2 0 -0.281845198855
2 1 -0.815224744795
2 2 -1.26119817714e-16
2 3 -0.505936655479
3 0 -0.522720725644
3 1 0.368160355898
3 2 -0.707106781187
3 3 -0.302028136648

# Graph 5
# Eigenvalues: [-1.61803399 -0.61803399  0.61803399  1.61803399]
0 0 0.601500955008
0 1 0.37174803446
0 2 -0.37174803446
0 3 0.601500955008
1 0 0.601500955008
1 1 -0.37174803446
1 2 -0.37174803446
1 3 -0.601500955008
2 0 0.37174803446
2 1 -0.601500955008
2 2 0.601500955008
2 3 0.37174803446
3 0 0.37174803446
3 1 0.601500955008
3 2 0.601500955008
3 3 -0.37174803446

# Graph 6
# Eigenvalues: [-1.73205081  0.          0.          1.73205081]
0 0 -0.707106781187
0 1 0.0
0 2 0.0
0 3 0.707106781187
1 0 -0.408248290464
1 1 -0.57735026919
1 2 -0.57735026919
1 3 -0.408248290464
2 0 -0.408248290464
2 1 0.788675134595
2 2 -0.211324865405
2 3 -0.408248290464
3 0 -0.408248290464
3 1 -0.211324865405
3 2 0.788675134595
3 3 -0.408248290464

# Graph 7
# Eigenvalues: [-2.  0.  1.  1.]
0 0 0.57735026919
0 1 0.0
0 2 -0.422503311877
0 3 0.698682773596
1 0 0.57735026919
1 1 0.0
1 2 0.816328687059
1 3 0.0165572144705
2 0 0.0
2 1 1.0
2 2 0.0
2 3 0.0
3 0 0.57735026919
3 1 0.0
3 2 -0.393825375182
3 3 -0.715239988066

# Graph 8
# Eigenvalues: [ -1.41421356e+00  -6.07153217e-18   0.00000000e+00   1.41421356e+00]
0 0 0.0
0 1 0.0
0 2 1.0
0 3 0.0
1 0 -0.5
1 1 -0.707106781187
1 2 0.0
1 3 0.5
2 0 -0.707106781187
2 1 -4.85722573274e-17
2 2 0.0
2 3 -0.707106781187
3 0 -0.5
3 1 0.707106781187
3 2 0.0
3 3 0.5

# Graph 9
# Eigenvalues: [-1. -1.  1.  1.]
0 0 -0.707106781187
0 1 -0.0
0 2 0.0
0 3 -0.707106781187
1 0 0.0
1 1 -0.707106781187
1 2 -0.707106781187
1 3 0.0
2 0 -0.707106781187
2 1 0.0
2 2 0.0
2 3 0.707106781187
3 0 -0.0
3 1 -0.707106781187
3 2 0.707106781187
3 3 0.0

# Graph 10
# Eigenvalues: [-1.  0.  0.  1.]
0 0 -0.0
0 1 0.0
0 2 1.0
0 3 0.0
1 0 -0.0
1 1 1.0
1 2 0.0
1 3 0.0
2 0 -0.707106781187
2 1 0.0
2 2 0.0
2 3 -0.707106781187
3 0 -0.707106781187
3 1 0.0
3 2 0.0
3 3 0.707106781187

# Graph 11
# Eigenvalues: [ 0.  0.  0.  0.]
0 0 1.0
0 1 0.0
0 2 0.0
0 3 0.0
1 0 0.0
1 1 1.0
1 2 0.0
1 3 0.0
2 0 0.0
2 1 0.0
2 2 1.0
2 3 0.0
3 0 0.0
3 1 0.0
3 2 0.0
3 3 1.0



==> rotmat-trimer-tratio0.5.txt <==
# Graph 1
# Eigenvalues: [-1.3660254  0.3660254  1.       ]
0 0 -0.6279630302
0 1 -0.325057583672
0 2 -0.707106781187
1 0 -0.459700843381
1 1 0.888073833977
1 2 1.18774347996e-16
2 0 -0.6279630302
2 1 -0.325057583672
2 2 0.707106781187

# Graph 2
# Eigenvalues: [ -7.07106781e-01  -3.03576608e-18   7.07106781e-01]
0 0 -0.5
0 1 -0.707106781187
0 2 0.5
1 0 -0.707106781187
1 1 -4.85722573274e-17
1 2 -0.707106781187
2 0 -0.5
2 1 0.707106781187
2 2 0.5

# Graph 3
# Eigenvalues: [-1.11803399  0.          1.11803399]
0 0 -0.707106781187
0 1 0.0
0 2 0.707106781187
1 0 -0.316227766017
1 1 -0.894427191
1 2 -0.316227766017
2 0 -0.632455532034
2 1 0.4472135955
2 2 -0.632455532034

# Graph 4
# Eigenvalues: [-0.5  0.   0.5]
0 0 -0.707106781187
0 1 0.0
0 2 -0.707106781187
1 0 -0.707106781187
1 1 0.0
1 2 0.707106781187
2 0 -0.0
2 1 1.0
2 2 0.0

# Graph 5
# Eigenvalues: [-1.  0.  1.]
0 0 -0.707106781187
0 1 0.0
0 2 -0.707106781187
1 0 0.0
1 1 1.0
1 2 0.0
2 0 -0.707106781187
2 1 0.0
2 2 0.707106781187

# Graph 6
# Eigenvalues: [ 0.  0.  0.]
0 0 1.0
0 1 0.0
0 2 0.0
1 0 0.0
1 1 1.0
1 2 0.0
2 0 0.0
2 1 0.0
2 2 1.0



==> rotmat-trimer-tratio2.0.txt <==
# Graph 1
# Eigenvalues: [-3.37228132  1.          2.37228132]
0 0 -0.541774320164
0 1 -0.707106781187
0 2 -0.454401349042
1 0 -0.642620550576
1 1 -3.86219918894e-16
1 2 0.766184591321
2 0 -0.541774320164
2 1 0.707106781187
2 2 -0.454401349042

# Graph 2
# Eigenvalues: [ -2.82842712e+00  -1.21430643e-17   2.82842712e+00]
0 0 -0.5
0 1 -0.707106781187
0 2 0.5
1 0 -0.707106781187
1 1 -4.85722573274e-17
1 2 -0.707106781187
2 0 -0.5
2 1 0.707106781187
2 2 0.5

# Graph 3
# Eigenvalues: [-2.23606798  0.          2.23606798]
0 0 -0.707106781187
0 1 0.0
0 2 0.707106781187
1 0 -0.632455532034
1 1 -0.4472135955
1 2 -0.632455532034
2 0 -0.316227766017
2 1 0.894427191
2 2 -0.316227766017

# Graph 4
# Eigenvalues: [-2.  0.  2.]
0 0 -0.707106781187
0 1 0.0
0 2 -0.707106781187
1 0 -0.707106781187
1 1 0.0
1 2 0.707106781187
2 0 -0.0
2 1 1.0
2 2 0.0

# Graph 5
# Eigenvalues: [-1.  0.  1.]
0 0 -0.707106781187
0 1 0.0
0 2 -0.707106781187
1 0 0.0
1 1 1.0
1 2 0.0
2 0 -0.707106781187
2 1 0.0
2 2 0.707106781187

# Graph 6
# Eigenvalues: [ 0.  0.  0.]
0 0 1.0
0 1 0.0
0 2 0.0
1 0 0.0
1 1 1.0
1 2 0.0
2 0 0.0
2 1 0.0
2 2 1.0


